LiDAR: Sensing Linear Probing Performance in Joint Embedding SSL Architectures

Joint embedding (JE) architectures have emerged as a promising avenue for acquiring transferable data representations. A key obstacle to using JE methods, however, is the inherent challenge of evaluating learned representations without access to a downstream task, and an annotated dataset. Without efficient and reliable evaluation, it is difficult to iterate on architectural and training choices for JE methods. In this paper, we introduce LiDAR (Linear Discriminant Analysis Rank), a metric designed to measure the quality of representations within JE architectures. Our metric addresses several shortcomings of recent approaches based on feature covariance rank by discriminating between informative and uninformative features. In essence, LiDAR quantifies the rank of the Linear Discriminant Analysis (LDA) matrix associated with the surrogate SSL task -- a measure that intuitively captures the information content as it pertains to solving the SSL task. We empirically demonstrate that LiDAR significantly surpasses naive rank based approaches in its predictive power of optimal hyperparameters. Our proposed criterion presents a more robust and intuitive means of assessing the quality of representations within JE architectures, which we hope facilitates broader adoption of these powerful techniques in various domains.

==> figures/data2vec/all/checkpoint_selection.csv <==
,rankme,ldarank_student,ldarank_teacher,student_emb_rankme,teacher_emb_rankme,imagenet_oracle
erank,474.5191650390625,260.7733154296875,280.1364440917969,456.0784912109375,490.6282958984375,60.39200135223388
accuracy,48.60400103591919,59.37200106170654,59.37200106170654,51.4500014453125,51.4500014453125,60.39200135223388


==> figures/data2vec/all/corr_metrics.csv <==
,rankme,rankme_student,lidar_student,rankme_teacher,lidar_teacher
SpearmanR,0.34075264358283225,0.37954592577234086,0.7274932614555255,0.36269956458635705,0.6962367820858387
KendallTau,0.22380952380952376,0.2798534798534798,0.553113553113553,0.2626373626373626,0.5227106227106226


==> figures/data2vec/learning_rate/checkpoint_selection.csv <==
,rankme,ldarank_student,ldarank_teacher,student_emb_rankme,teacher_emb_rankme,imagenet_oracle
erank,474.5191650390625,260.7733154296875,280.1364440917969,431.6991882324219,479.4212951660156,60.39200135223388
accuracy,48.60400103591919,59.37200106170654,59.37200106170654,48.60400103591919,48.60400103591919,60.39200135223388


==> figures/data2vec/learning_rate/corr_metrics.csv <==
,rankme,rankme_student,lidar_student,rankme_teacher,lidar_teacher
SpearmanR,0.3639364179406703,0.44396071681684723,0.6679963551685735,0.41907461779892685,0.6239546420978029
KendallTau,0.24096385542168677,0.3419391853126793,0.5077452667814114,0.31726907630522094,0.47160068846815834


==> figures/data2vec/mask_alone/checkpoint_selection.csv <==
,rankme,ldarank_student,ldarank_teacher,student_emb_rankme,teacher_emb_rankme,imagenet_oracle
erank,474.5191650390625,240.45558166503906,263.54595947265625,456.0784912109375,490.6282958984375,55.978001176757815
accuracy,48.60400103591919,52.7460017376709,52.7460017376709,51.4500014453125,51.4500014453125,55.978001176757815


==> figures/data2vec/mask_alone/corr_metrics.csv <==
,rankme,rankme_student,lidar_student,rankme_teacher,lidar_teacher
SpearmanR,0.3720119925451747,0.30264970423790616,0.6089457904545823,0.27850255246738514,0.5465521432622965
KendallTau,0.2682926829268293,0.23809523809523808,0.46573751451800227,0.2195121951219512,0.41695702671312423

